Panorama to panorama matching for location recognition

Location recognition is commonly treated as visual instance retrieval on "street view" imagery. The dataset items and queries are panoramic views, i.e. groups of images taken at a single location. This work introduces a novel panorama-to-panorama matching process, either by aggregating features of individual images in a group or by explicitly constructing a larger panorama. In either case, multiple views are used as queries. We reach near perfect location recognition on a standard benchmark with only four query views.

==> reviews.txt <==
IM2GPS approach of Hays and Efros (who were one of the first to tackle it), and many approaches submitted to the MediaEval Placing Task evaluation benchmark that actually revealed that user-provided tags (if available, obviously) are a much stronger signal than the visual component.


